Monte Carlo Simulation of SDEs using GANs

Generative adversarial networks (GANs) have shown promising results when applied on partial differential equations and financial time series generation. We investigate if GANs can also be used to approximate one-dimensional Ito stochastic differential equations (SDEs). We propose a scheme that approximates the path-wise conditional distribution of SDEs for large time steps. Standard GANs are only able to approximate processes in distribution, yielding a weak approximation to the SDE. A conditional GAN architecture is proposed that enables strong approximation. We inform the discriminator of this GAN with the map between the prior input to the generator and the corresponding output samples, i.e. we introduce a `supervised GAN'. We compare the input-output map obtained with the standard GAN and supervised GAN and show experimentally that the standard GAN may fail to provide a path-wise approximation. The GAN is trained on a dataset obtained with exact simulation. The architecture was tested on geometric Brownian motion (GBM) and the Cox-Ingersoll-Ross (CIR) process. The supervised GAN outperformed the Euler and Milstein schemes in strong error on a discretisation with large time steps. It also outperformed the standard conditional GAN when approximating the conditional distribution. We also demonstrate how standard GANs may give rise to non-parsimonious input-output maps that are sensitive to perturbations, which motivates the need for constraints and regularisation on GAN generators.

==> tikz/GBM_tikzpicture_1.csv <==
t,t_single,t_next,X0,X1,X2,X3,X4,single,X_next0,X_next1,X_next2,X_next3,X_next4
0.0,0.0,0.495,1.0,1.0,1.0,1.0,1.0,1.0,1.2406258583068848,1.2406258583068848,1.2406258583068848,1.2406258583068848,1.2406258583068848
0.01,0.005,0.5,0.9723146557807922,1.001569151878357,1.0076507329940796,0.9905219674110413,1.0158439874649048,1.0058846473693848,1.221007227897644,1.2602115869522095,1.2465898990631104,1.2574727535247803,1.2347580194473267
0.02,0.01,0.505,0.9819735884666443,1.0073515176773071,1.0034804344177246,1.0099916458129883,0.9752092361450195,0.9943361878395081,1.2134698629379272,1.2781248092651367,1.2707029581069946,1.2720236778259277,1.223750114440918
0.03,0.015,0.51,0.9771818518638611,1.0079154968261719,1.0087144374847412,1.005764365196228,0.9717240929603577,0.9969244003295898,1.1872029304504395,1.248293399810791,1.2680307626724243,1.2531605958938599,1.2144922018051147
0.04,0.02,0.515,0.998650312423706,1.0198826789855957,1.0232322216033936,1.0348515510559082,0.9795496463775635,0.9657590389251709,1.216849446296692,1.2336326837539673,1.2930537462234497,1.2710988521575928,1.2111321687698364
0.05,0.025,0.52,0.9879254698753357,1.0392378568649292,1.0078808069229126,1.03914475440979,0.9495137929916382,0.9580351114273071,1.2365330457687378,1.233920931816101,1.283018946647644,1.280996322631836,1.222611904144287
0.06,0.03,0.525,0.9937384724617004,1.0536702871322632,0.9994731545448303,1.0528137683868408,0.9550413489341736,0.9601327180862427,1.2449915409088135,1.2311900854110718,1.2689745426177979,1.2913988828659058,1.219082236289978
0.07,0.035,0.53,1.012951374053955,1.0480642318725586,1.0039761066436768,1.0587977170944214,0.9364182949066162,0.9756112694740295,1.2203258275985718,1.225137710571289,1.278802752494812,1.3088444471359253,1.209214210510254
0.08,0.04,0.535,1.0073091983795166,1.053573727607727,1.0088140964508057,1.086451530456543,0.9786714315414429,0.9712312817573547,1.2321534156799316,1.2349216938018799,1.2822126150131226,1.2843137979507446,1.2156453132629395
0.09,0.045,0.54,1.010164737701416,1.0526963472366333,1.031006097793579,1.067068338394165,0.9511125683784485,0.978559136390686,1.2430429458618164,1.252239465713501,1.2758466005325317,1.2809301614761353,1.1926453113555908
0.1,0.05,0.545,1.0141898393630981,1.031247854232788,1.051558494567871,1.0638428926467896,0.9619370102882385,0.9785696268081665,1.2322560548782349,1.2450908422470093,1.2943278551101685,1.2635029554367065,1.185400366783142
0.11,0.055,0.55,1.0316349267959595,1.0297099351882935,1.0626485347747803,1.0730246305465698,0.9515880942344666,0.9572686553001404,1.2420306205749512,1.2569395303726196,1.3131450414657593,1.3016794919967651,1.1666615009307861
0.12,0.06,0.5549999999999999,1.0338808298110962,1.0191667079925537,1.0847474336624146,1.068228840827942,0.9502702355384827,0.9742047786712646,1.2698922157287598,1.2516950368881226,1.3227015733718872,1.2588063478469849,1.1641716957092285
0.13,0.065,0.56,1.0179790258407593,1.0370817184448242,1.0860679149627686,1.0751651525497437,0.9430112838745117,0.9787806272506714,1.233676552772522,1.2759689092636108,1.3025681972503662,1.244700312614441,1.1537331342697144
0.14,0.07,0.565,1.018691062927246,1.021623134613037,1.0875474214553833,1.0899393558502197,0.906684160232544,0.9904850721359253,1.2018897533416748,1.2920440435409546,1.31283438205719,1.2645188570022583,1.143081545829773
0.15,0.075,0.57,1.0379642248153687,1.0029635429382324,1.0823583602905273,1.1190074682235718,0.9044714570045471,0.977570116519928,1.2097257375717163,1.3291127681732178,1.2911458015441895,1.2637618780136108,1.1477165222167969
0.16,0.08,0.575,1.0220273733139038,1.0020411014556885,1.1314952373504639,1.1154242753982544,0.922622561454773,0.947222888469696,1.2294702529907227,1.3115705251693726,1.28306245803833,1.2510154247283936,1.14091956615448
0.17,0.085,0.58,1.0252622365951538,0.992056667804718,1.1722034215927124,1.0978834629058838,0.9202189445495605,0.9434751868247986,1.2275428771972656,1.2882657051086426,1.2918912172317505,1.2485902309417725,1.1228575706481934
0.18,0.09,0.585,1.0312409400939941,1.0052145719528198,1.1602447032928467,1.0815311670303345,0.9186911582946777,0.9693163633346558,1.2503390312194824,1.284456729888916,1.2896586656570435,1.2560937404632568,1.1130292415618896
0.19,0.095,0.59,1.0211529731750488,0.9884096384048462,1.1868627071380615,1.089268684387207,0.8874037265777588,0.9736120700836182,1.2403879165649414,1.2793221473693848,1.2730118036270142,1.2583849430084229,1.1116929054260254
0.2,0.1,0.595,1.0142371654510498,1.0370103120803833,1.1863548755645752,1.0884920358657837,0.9143258333206177,0.9895002245903015,1.1915819644927979,1.2642767429351807,1.2772892713546753,1.2591081857681274,1.0973873138427734
0.21,0.105,0.6,1.0067440271377563,1.0406701564788818,1.1994043588638306,1.107113242149353,0.9101623892784119,0.9895845651626587,1.1781837940216064,1.2591506242752075,1.2760229110717773,1.2551506757736206,1.0803160667419434
0.22,0.11,0.605,1.000180959701538,1.068613052368164,1.172739863395691,1.099058747291565,0.9176531434059143,0.9802283644676208,1.1689122915267944,1.243123173713684,1.2632367610931396,1.2843130826950073,1.0910065174102783
0.23,0.115,0.61,1.027254581451416,1.0530728101730347,1.1988162994384766,1.078230619430542,0.876775860786438,0.9672600030899048,1.1766574382781982,1.2575199604034424,1.2829842567443848,1.3036315441131592,1.091969609260559
0.24,0.12,0.615,1.0051207542419434,1.0690655708312988,1.2230405807495117,1.0952317714691162,0.8457942605018616,0.9844937920570374,1.1731436252593994,1.279964804649353,1.248806118965149,1.243319034576416,1.1111048460006714
0.25,0.125,0.62,1.0175416469573975,1.062746286392212,1.2380329370498657,1.1258214712142944,0.8447262644767761,0.9921278953552246,1.178551435470581,1.3087764978408813,1.276512861251831,1.2357404232025146,1.106184482574463
0.26,0.13,0.625,1.01708984375,1.0393218994140625,1.2308025360107422,1.1279585361480713,0.8374027013778687,1.0171924829483032,1.1948374509811401,1.337069034576416,1.2692134380340576,1.2259117364883423,1.1097230911254883
0.27,0.135,0.63,1.0311686992645264,1.0323586463928223,1.2291641235351562,1.127623438835144,0.8538824319839478,1.018940806388855,1.1914249658584595,1.3506428003311157,1.2915067672729492,1.1890875101089478,1.1018952131271362
0.28,0.14,0.635,1.0197832584381104,1.0535680055618286,1.2320547103881836,1.1286122798919678,0.8259799480438232,1.0053092241287231,1.192716121673584,1.3623433113098145,1.2733500003814697,1.1919052600860596,1.0941699743270874
0.29,0.145,0.64,1.0059630870819092,1.044890284538269,1.2390776872634888,1.149319052696228,0.8153008222579956,0.9889184832572937,1.192518949508667,1.3349504470825195,1.2859658002853394,1.179463267326355,1.0802375078201294
0.3,0.15,0.645,1.0029264688491821,1.0689599514007568,1.2334233522415161,1.1647878885269165,0.8135538697242737,0.9806733727455139,1.2090948820114136,1.3145780563354492,1.284719705581665,1.1725465059280396,1.1075904369354248
0.31,0.155,0.65,0.9835745692253113,1.0999040603637695,1.1890017986297607,1.1859084367752075,0.8346985578536987,1.0046483278274536,1.1984479427337646,1.281361699104309,1.2826882600784302,1.173059344291687,1.1012687683105469
0.32,0.16,0.655,0.9853352904319763,1.0975388288497925,1.1984155178070068,1.2329050302505493,0.828948438167572,1.003767728805542,1.1883817911148071,1.2507401704788208,1.294609785079956,1.1743048429489136,1.0864797830581665
0.33,0.165,0.66,1.0110092163085938,1.0863677263259888,1.1809444427490234,1.2487579584121704,0.8213747143745422,0.9987572431564331,1.2000318765640259,1.2630754709243774,1.2789233922958374,1.1987804174423218,1.0996284484863281
0.34,0.17,0.665,0.9988983273506165,1.114585518836975,1.1701922416687012,1.2397793531417847,0.845181941986084,0.9794729351997375,1.2139300107955933,1.2551980018615723,1.2816616296768188,1.1922152042388916,1.1057811975479126
0.35000000000000003,0.17500000000000002,0.67,0.9997285008430481,1.1346855163574219,1.1781895160675049,1.234013557434082,0.8519383072853088,0.983477771282196,1.225576400756836,1.2497572898864746,1.2593387365341187,1.180263876914978,1.1007966995239258
0.36,0.18,0.675,0.9604365825653076,1.153913140296936,1.1998761892318726,1.236370325088501,0.8276358842849731,0.9673991799354553,1.2252180576324463,1.2326103448867798,1.28531014919281,1.1893987655639648,1.084181308746338
0.37,0.185,0.6799999999999999,0.9476363062858582,1.1314283609390259,1.2295668125152588,1.2488449811935425,0.8215047717094421,0.9765527248382568,1.2363272905349731,1.240917444229126,1.2743723392486572,1.1955549716949463,1.0762364864349365
0.38,0.19,0.685,0.9401947855949402,1.1257187128067017,1.2167057991027832,1.2629365921020508,0.8194453716278076,0.974368691444397,1.2443450689315796,1.2414839267730713,1.3090972900390625,1.2166337966918945,1.0929678678512573
0.39,0.195,0.69,0.8943122029304504,1.144455909729004,1.2258431911468506,1.2453364133834839,0.8135805726051331,0.9955558776855469,1.2358217239379883,1.2545576095581055,1.3114365339279175,1.2534979581832886,1.0708222389221191
0.4,0.2,0.6950000000000001,0.8732011318206787,1.19724440574646,1.2299277782440186,1.2553613185882568,0.7868398427963257,0.9822568893432617,1.243496060371399,1.2669516801834106,1.296007752418518,1.2456802129745483,1.0590342283248901
0.41000000000000003,0.20500000000000002,0.7,0.9013546109199524,1.2359778881072998,1.213167428970337,1.2354857921600342,0.7963739633560181,0.9739498496055603,1.2247240543365479,1.2810856103897095,1.2701659202575684,1.2562541961669922,1.0468155145645142
0.42,0.21,0.705,0.9170457124710083,1.2844915390014648,1.2142548561096191,1.2382162809371948,0.7967798709869385,0.9892090559005737,1.235180377960205,1.2494559288024902,1.2798904180526733,1.2695297002792358,1.0329211950302124
0.43,0.215,0.71,0.9360047578811646,1.302137851715088,1.198639154434204,1.2891595363616943,0.7923601269721985,1.0310026407241821,1.208735704421997,1.261454701423645,1.2737332582473755,1.3071355819702148,1.0316723585128784
0.44,0.22,0.715,0.929036021232605,1.3245221376419067,1.2158360481262207,1.279085636138916,0.7758515477180481,1.0346391201019287,1.2268654108047485,1.2448668479919434,1.2681838274002075,1.3217397928237915,1.0490107536315918
0.45,0.225,0.72,0.9265884160995483,1.2728683948516846,1.2195346355438232,1.2936729192733765,0.7924408912658691,1.057469129562378,1.2407606840133667,1.2555224895477295,1.259198546409607,1.3179506063461304,1.0305025577545166
0.46,0.23,0.725,0.9153467416763306,1.293790340423584,1.2102714776992798,1.2729127407073975,0.789191484451294,1.0762228965759277,1.2660717964172363,1.2761467695236206,1.253705382347107,1.3085170984268188,1.016112208366394
0.47000000000000003,0.23500000000000001,0.73,0.9064155220985413,1.293679118156433,1.2182480096817017,1.2955594062805176,0.7996281385421753,1.0646116733551025,1.2844343185424805,1.2887043952941895,1.2573411464691162,1.3210688829421997,1.0093357563018799
0.48,0.24,0.735,0.9065024256706238,1.3228760957717896,1.1961859464645386,1.3275209665298462,0.7942960858345032,1.0704573392868042,1.280457615852356,1.3160295486450195,1.2459237575531006,1.316294550895691,0.997471809387207
0.49,0.245,0.74,0.9255325794219971,1.3591575622558594,1.194316029548645,1.3060526847839355,0.8044484853744507,1.0768483877182007,1.2804656028747559,1.3389570713043213,1.2653179168701172,1.3330001831054688,0.9887224435806274
0.5,0.25,0.745,0.9110231399536133,1.3304848670959473,1.2148196697235107,1.3008662462234497,0.8025372624397278,1.0743151903152466,1.310764193534851,1.361180305480957,1.2388379573822021,1.3507128953933716,0.9880855083465576
0.51,0.255,0.75,0.8742642402648926,1.3642748594284058,1.2062667608261108,1.295188069343567,0.7909578680992126,1.1136988401412964,1.3141130208969116,1.3339866399765015,1.2325692176818848,1.354676365852356,0.9706839323043823
0.52,0.26,0.755,0.8896370530128479,1.3590105772018433,1.2156733274459839,1.3222655057907104,0.824417769908905,1.1330726146697998,1.3056633472442627,1.3636956214904785,1.2369651794433594,1.3241302967071533,0.9606199860572815
0.53,0.265,0.76,0.8804352283477783,1.3392714262008667,1.2517268657684326,1.297890543937683,0.8460181951522827,1.1477818489074707,1.2936331033706665,1.3861165046691895,1.2644671201705933,1.2883527278900146,0.9811791777610779
0.54,0.27,0.765,0.9034967422485352,1.2964853048324585,1.2656564712524414,1.3166595697402954,0.831713855266571,1.1514151096343994,1.283151388168335,1.4226499795913696,1.2485727071762085,1.2811791896820068,1.002910852432251
0.55,0.275,0.77,0.9006531238555908,1.325006365776062,1.2699880599975586,1.2889025211334229,0.810866117477417,1.1554536819458008,1.254718542098999,1.4507428407669067,1.2472273111343384,1.2901540994644165,1.0102516412734985
0.56,0.28,0.775,0.8985687494277954,1.3287485837936401,1.2898476123809814,1.3238433599472046,0.8207500576972961,1.1507885456085205,1.27207350730896,1.4791425466537476,1.2580124139785767,1.292515754699707,0.9952962398529053
0.5700000000000001,0.28500000000000003,0.78,0.8983040452003479,1.3027786016464233,1.2923305034637451,1.3286194801330566,0.8099851608276367,1.1430745124816895,1.2352687120437622,1.4385433197021484,1.2822699546813965,1.3315781354904175,0.9833375215530396
0.58,0.29,0.7849999999999999,0.9429561495780945,1.3017005920410156,1.2586727142333984,1.3668310642242432,0.8149657249450684,1.1303147077560425,1.2435178756713867,1.4551944732666016,1.2788453102111816,1.321447730064392,0.9817677140235901
0.59,0.295,0.79,0.952405571937561,1.3043594360351562,1.2374229431152344,1.2931731939315796,0.7921873331069946,1.1101206541061401,1.2615433931350708,1.4700177907943726,1.2554032802581787,1.3211551904678345,1.0064232349395752
0.6,0.3,0.7949999999999999,0.9146710634231567,1.274491548538208,1.2370270490646362,1.3147499561309814,0.7883557677268982,1.0855563879013062,1.2462217807769775,1.4988930225372314,1.2609531879425049,1.3362467288970947,1.0187872648239136
0.61,0.305,0.8,0.9020262360572815,1.2778573036193848,1.2561837434768677,1.3243669271469116,0.7962886691093445,1.095505952835083,1.2623505592346191,1.5252585411071777,1.255536675453186,1.3411486148834229,1.022618293762207
0.62,0.31,0.8049999999999999,0.876919686794281,1.2860685586929321,1.2247719764709473,1.3310725688934326,0.8069033026695251,1.1073905229568481,1.28206467628479,1.4977365732192993,1.2592198848724365,1.3636587858200073,1.0185348987579346
0.63,0.315,0.81,0.867648720741272,1.2476067543029785,1.242132306098938,1.3665363788604736,0.7814458012580872,1.1159076690673828,1.301853060722351,1.5155444145202637,1.261564016342163,1.3627128601074219,1.0016759634017944
0.64,0.32,0.815,0.8673610091209412,1.243805170059204,1.2579764127731323,1.379884958267212,0.7831451892852783,1.1051356792449951,1.2770662307739258,1.5532528162002563,1.2275781631469727,1.385021448135376,0.9985662698745728
0.65,0.325,0.8200000000000001,0.8592131733894348,1.2411844730377197,1.2254383563995361,1.3697866201400757,0.8069090247154236,1.106752634048462,1.2510972023010254,1.5440224409103394,1.2275066375732422,1.3745225667953491,0.987053632736206
0.66,0.33,0.825,0.8547941446304321,1.181538462638855,1.2326380014419556,1.359220266342163,0.8072701096534729,1.070077896118164,1.2819157838821411,1.532386302947998,1.2352936267852783,1.3934987783432007,0.9806683659553528
0.67,0.335,0.8300000000000001,0.8586007356643677,1.1761088371276855,1.2426551580429077,1.3365707397460938,0.8008345365524292,1.077094554901123,1.2893576622009277,1.4967920780181885,1.2403243780136108,1.3702694177627563,0.9786652326583862
0.68,0.34,0.835,0.8483877182006836,1.1519412994384766,1.2462348937988281,1.3533260822296143,0.8075485825538635,1.0706801414489746,1.292663335800171,1.4900587797164917,1.2373771667480469,1.3828142881393433,0.9817817807197571
0.6900000000000001,0.34500000000000003,0.8400000000000001,0.839289128780365,1.1911970376968384,1.2023670673370361,1.3924973011016846,0.7987436652183533,1.0588428974151611,1.2951768636703491,1.4661580324172974,1.2186620235443115,1.3896722793579102,0.9761372208595276
0.7000000000000001,0.35000000000000003,0.845,0.8610657453536987,1.188490390777588,1.2463836669921875,1.4051508903503418,0.794180154800415,1.044226884841919,1.2625691890716553,1.4505144357681274,1.2407546043395996,1.375050663948059,0.982184112071991
0.71,0.355,0.85,0.8619653582572937,1.1621785163879395,1.21963369846344,1.3585237264633179,0.8162277340888977,1.046039342880249,1.2570085525512695,1.4473156929016113,1.2244594097137451,1.390340805053711,0.9799827933311462
0.72,0.36,0.855,0.8906901478767395,1.1912620067596436,1.2428373098373413,1.3656076192855835,0.81724613904953,1.0448211431503296,1.2279949188232422,1.4559990167617798,1.218601942062378,1.3861407041549683,1.004678726196289
0.73,0.365,0.86,0.9076828360557556,1.146809697151184,1.2193491458892822,1.4065918922424316,0.8373997807502747,1.0493913888931274,1.2278681993484497,1.4923393726348877,1.2159037590026855,1.4020411968231201,0.991572380065918
0.74,0.37,0.865,0.8921569585800171,1.1267701387405396,1.2212640047073364,1.4091098308563232,0.8442888855934143,1.0447735786437988,1.244499921798706,1.4657621383666992,1.2105735540390015,1.3998260498046875,0.9878768920898438
0.75,0.375,0.87,0.8981349468231201,1.1567221879959106,1.2229459285736084,1.3928512334823608,0.8452284932136536,1.055484652519226,1.246888518333435,1.4637104272842407,1.2328619956970215,1.416852593421936,1.0078685283660889
0.76,0.38,0.875,0.9345427751541138,1.149344801902771,1.2390965223312378,1.4413871765136719,0.8514896631240845,1.0508458614349365,1.2430351972579956,1.4791417121887207,1.2201752662658691,1.4580497741699219,0.9950124025344849
0.77,0.385,0.88,0.9236398935317993,1.1261383295059204,1.2605094909667969,1.3772937059402466,0.8521472811698914,1.0698587894439697,1.1915546655654907,1.4889442920684814,1.210329532623291,1.4126396179199219,0.9982349276542664
0.78,0.39,0.885,0.9229522943496704,1.0880545377731323,1.2765203714370728,1.3740671873092651,0.8615015149116516,1.1012639999389648,1.205217957496643,1.4738855361938477,1.2048563957214355,1.4213334321975708,0.9944730401039124
0.79,0.395,0.89,0.9305331110954285,1.0809450149536133,1.284630298614502,1.3746838569641113,0.8814037442207336,1.1261794567108154,1.193405270576477,1.4628126621246338,1.2155364751815796,1.4210195541381836,0.98674076795578
0.8,0.4,0.895,0.9191591143608093,1.0956380367279053,1.2764979600906372,1.3786625862121582,0.890892744064331,1.1435178518295288,1.1968564987182617,1.497929573059082,1.2118568420410156,1.425528645515442,0.9743597507476807
0.81,0.405,0.9,0.8849064707756042,1.1247470378875732,1.2892215251922607,1.4029972553253174,0.8593153953552246,1.1503183841705322,1.1914476156234741,1.5153087377548218,1.2230148315429688,1.411932349205017,0.9500896334648132
0.8200000000000001,0.41000000000000003,0.905,0.8812335133552551,1.1078118085861206,1.3186403512954712,1.4441567659378052,0.8499529361724854,1.1456689834594727,1.1766186952590942,1.5382260084152222,1.2279695272445679,1.4225902557373047,0.9431775808334351
0.8300000000000001,0.41500000000000004,0.91,0.8701584935188293,1.144267201423645,1.2678052186965942,1.4612841606140137,0.8605116009712219,1.1702781915664673,1.1578612327575684,1.5246137380599976,1.2287787199020386,1.4337894916534424,0.9525986313819885
0.84,0.42,0.915,0.8697394728660583,1.157647967338562,1.2694531679153442,1.448609709739685,0.8557105660438538,1.178441047668457,1.1864203214645386,1.5318115949630737,1.2172998189926147,1.4288899898529053,0.9554385542869568
0.85,0.425,0.9199999999999999,0.8852876424789429,1.139111876487732,1.2772291898727417,1.4448481798171997,0.8686255216598511,1.1912771463394165,1.2093349695205688,1.5217417478561401,1.2484209537506104,1.4173580408096313,0.9389811754226685
0.86,0.43,0.925,0.9005398750305176,1.1635996103286743,1.2835999727249146,1.4572981595993042,0.8589159250259399,1.1943755149841309,1.2022430896759033,1.52091383934021,1.2563681602478027,1.39144766330719,0.9423916935920715
0.87,0.435,0.9299999999999999,0.9256380200386047,1.1748863458633423,1.3099901676177979,1.4979830980300903,0.8497714400291443,1.20654296875,1.2006592750549316,1.5411525964736938,1.2608951330184937,1.3612478971481323,0.9405209422111511
0.88,0.44,0.935,0.9193870425224304,1.2035963535308838,1.3255051374435425,1.4872206449508667,0.8689666390419006,1.2050012350082397,1.2074871063232422,1.520782470703125,1.2745052576065063,1.3767577409744263,0.9502829313278198
0.89,0.445,0.94,0.9205536246299744,1.197727918624878,1.273138403892517,1.477739691734314,0.8485254049301147,1.227602481842041,1.1859546899795532,1.5509679317474365,1.2744334936141968,1.3679461479187012,0.9751825928688049
0.9,0.45,0.9450000000000001,0.9141104221343994,1.215933918952942,1.270647406578064,1.501578450202942,0.8520434498786926,1.2191970348358154,1.1720006465911865,1.5649603605270386,1.2694213390350342,1.3913272619247437,0.9773157835006714
0.91,0.455,0.95,0.9175390005111694,1.195300579071045,1.2507550716400146,1.455075979232788,0.8434998989105225,1.234174370765686,1.1657211780548096,1.5864835977554321,1.2518742084503174,1.3848323822021484,0.9545581340789795
0.92,0.46,0.9550000000000001,0.933546781539917,1.1624308824539185,1.240053653717041,1.4450197219848633,0.8600296974182129,1.2460596561431885,1.1514153480529785,1.5670216083526611,1.2524958848953247,1.3463672399520874,0.9496302008628845
0.93,0.465,0.96,0.9489974975585938,1.1797502040863037,1.274101734161377,1.4098249673843384,0.8586012125015259,1.2481034994125366,1.1589361429214478,1.5462660789489746,1.2367740869522095,1.3851476907730103,0.9342555999755859
0.9400000000000001,0.47000000000000003,0.9650000000000001,0.9174343943595886,1.1807820796966553,1.2663609981536865,1.4534646272659302,0.8342380523681641,1.250118374824524,1.1467641592025757,1.5681849718093872,1.2222023010253906,1.3570075035095215,0.929407000541687
0.9500000000000001,0.47500000000000003,0.97,0.9228183031082153,1.187587022781372,1.2965905666351318,1.4891656637191772,0.854872465133667,1.2569984197616577,1.1705844402313232,1.5489145517349243,1.2275774478912354,1.3600002527236938,0.9222403764724731
0.96,0.48,0.975,0.9325709342956543,1.196688175201416,1.2942389249801636,1.5169044733047485,0.8638978600502014,1.2800703048706055,1.1644781827926636,1.5595687627792358,1.2369109392166138,1.4037878513336182,0.9175103306770325
0.97,0.485,0.98,0.9112175703048706,1.1456390619277954,1.2904613018035889,1.4905452728271484,0.8753721117973328,1.3024449348449707,1.1724730730056763,1.5751421451568604,1.2255072593688965,1.4120773077011108,0.9296725392341614
0.98,0.49,0.985,0.8833919763565063,1.1632087230682373,1.2974635362625122,1.4451308250427246,0.885631263256073,1.2660537958145142,1.1958067417144775,1.6015888452529907,1.212841510772705,1.4027373790740967,0.9117373824119568
0.99,0.495,0.99,0.887796938419342,1.1557199954986572,1.297249436378479,1.427803874015808,0.8915747404098511,1.2406258583068848,1.1969022750854492,1.6099931001663208,1.1715673208236694,1.3949555158615112,0.9268614649772644

